Making Hybrid Languages: A Recipe

The dominant programming languages support only linear text to express ideas. Visual languages offer graphical representations for entire programs, when viewed with special tools. Hybrid languages, with support from existing tools, allow developers to express their ideas with a mix of textual and graphical syntax tailored to an application domain. This mix puts both kinds of syntax on equal footing and, importantly, the enriched language does not disrupt a programmer's typical workflow. This paper presents a recipe for equipping existing textual programming languages as well as accompanying IDEs with a mechanism for creating and using graphical interactive syntax. It also presents the first hybrid language and IDE created using the recipe.

==> notes.txt <==
-----------------------------------------------------------------------------
Setting the Stage

page 3: 

-- change intro para/enumerate -- discuss TODO 

para 2:

-- 112: add 'expressive and' between 'are' and 'performant'
-- 112: cut 'useful and powerful'; reads like pulp fiction;
   	replace with 'open source'?
-- 113: end line in '.'
-- 114: replace 'and' with 'Hence'; 'enables' --> 'should enable'

-- figure 2: sync up with figure 1 signature and purpose
-- figure 2: show text view of geometry too 

para 3: 

-- 136: cut 'clearly' add 'for a first use of the recipe'
-- 137: add 'useful' between 'add' and 'expressive'
-- 137: cut 'for a first use of the recipe'

-- 140: 'arsenal of' could go
-- 142: 'section 1' --> 'figure 1'
-- 143: 'in context' --> 'inside of an IDE editor (CodeMirror) adapted for hybrid ClojureScript'
-- 145: replace last sentence with
   	'The instance of g/let is rendered both visually and textually.'


page 4:

para:

-- 148-149: cut
-- 150: add 'graphical' between 'this' and 'view'
-- 151: separate sentence at 'where'
-- 152: cut the sentence  starting with 'A button on the right ...'
-- 152: Add 'The programmer can hide either view with the click of a button.'

para:

-- do we need a short para on the textual view here? I think so. Here is a draft:

   'The textual view is essentially a function application. Specifically,
    it is an application of a function to the current state of the embedded
    GUI. Unlike in Andersen et al.'s design, this textual rendering of the
    instance is always available, and it is the one the IDE tools can use to
    perform their work. A change to either view is immediately reflected in
    the other one.'

-- These two paragraphs now justify figure 3. 

-- figure 3: change 'workflow agnostic' check-mark for oldAndersen to X*

para:

-- 176: cut 'and are IDE agnostic'
-- 177: add 'cooperates with IDE tools (via text views) and has' between
        'approach' and 'has'

para:

-- cut last para? (adds nothing)

-----------------------------------------------------------------------------
The Language Design Recipe

-- needs overview para

'Turning an existing programming language with access to a DOM GUI library
 into a hybrid one requires a bit of syntax design. At a conceptual level,
 this design is somewhat related to the model-view-control pattern. This
 section first presents a general overview of the recipe as applied to
 ClosureScript and then illustrates the ideas with a concrete example.'

4.2 By Example 

-- figure 4: the data defs aren't interpreted and aren't
   well-connected to the state field 

-- 244 : what does 'what nodes bind variables' mean?

para 1: 

-- 249: 'purely' --> 'plain' 
-- 250: what does 'elaborates to a vector' mean? (Looks like a record to me.)

para 2: 

-- 261: 'particular' --> 'detail'
-- 261/262: use ';' to separate phrases
-- does 'input' mean 'input to the bezier function'?
-- 'output' --> 'result of the g/let binding calculation'
-- [[ the data definition is lacking an interpretation. Sw Dev grade: F]]

para 3: 

-- 266: Delete 'Specifically' -- it's all details from here

para 4: 

-- 285: 'gets' --> 'receives'
-- 286: extra ')'
-- 288: 'Using this state' --> 'Using the given state'

page 7:

-- I like the paragraph for saying 'details are worked out, but they are not
   relevant'. Question is whether we really need it.
   
=============================================================================
=============================================================================

-----------------------------------------------------------------------------
Title

-- 'Baking' --> 'Making' ??? 

-----------------------------------------------------------------------------
Abstract 

-- 4: cut 'building block'
-- 6: cut 'though,'
-- 7: 'visual interactive syntax' --> 'graphical, interactive constructs'
-- 9: 'visual interactive constructs' --> 'graphical, interactive constructs'
-- 11: 'visual-interactive syntax' --> 'graphical, interactive constructs'

-----------------------------------------------------------------------------
Introduction

page 1: 

-- 23: italics for 'hybrid language'
-- 26: '; but can ...' --> ', but they can ..'
-- 29: the 'i.e.,' sentence is too weak and the CS implementation exposes this
   -- make a point in section 2, too????
-- 30: 'an algorithm' --> 'a function'
-- 32: 'algorithm' --> 'approach'
-- fig. 1: has an extra \ in purpose statement

-- 45: 'a fundamental flaw'
   this whole paragraph may need a revision

page 2:

-- 50: 'step' --> ???
   -- what are the problems due to the use of Racket as opposed 
      to the bespoke library
-- 57: delete 'first' 

-- page 2, para 2: the road map is out of sync with the paper (ARGH!)

-----------------------------------------------------------------------------
Creating Hybrid Languages

-- 70: 'some' --> 'four' (???)
-- 72: 'to recruit users and to convince them of its usability as well as its usefulness'
       --> 'generalization.'

-- para starting with 'Second' --> text !!! 

-- 79: 'graphical user interfaces' --> 'GUIs and GUI libraries'
-- 79: 'In this way' --> 'Then'
-- 81: delete 'further' 

-- 83: 'The GUI framework' --> 'The implementation of the hybrid language'
-- 84: 'impossible or' 
-- 85: 'A possible' --> 'One possible'

-- para starting with 'The work of ..' --> text !!! 
-- 88: 'two' --> 'three'. Start next sentence 'Most importantly,'
-- 89: insert 'a'
-- 91: 'they' --> 'it' (the team)

